Exploiting the equivalence between quantum neural networks and perceptrons

Quantum machine learning models based on parametrized quantum circuits, also called quantum neural networks (QNNs), are considered to be among the most promising candidates for applications on near-term quantum devices. Here we explore the expressivity and inductive bias of QNNs by exploiting an exact mapping from QNNs with inputs $x$ to classical perceptrons acting on $x \otimes x$ (generalised to complex inputs). The simplicity of the perceptron architecture allows us to provide clear examples of the shortcomings of current QNN models, and the many barriers they face to becoming useful general-purpose learning algorithms. For example, a QNN with amplitude encoding cannot express the Boolean parity function for $n\geq 3$, which is but one of an exponential number of data structures that such a QNN is unable to express. Mapping a QNN to a classical perceptron simplifies training, allowing us to systematically study the inductive biases of other, more expressive embeddings on Boolean data. Several popular embeddings primarily produce an inductive bias towards functions with low class balance, reducing their generalisation performance compared to deep neural network architectures which exhibit much richer inductive biases. We explore two alternate strategies that move beyond standard QNNs. In the first, we use a QNN to help generate a classical DNN-inspired kernel. In the second we draw an analogy to the hierarchical structure of deep neural networks and construct a layered non-linear QNN that is provably fully expressive on Boolean data, while also exhibiting a richer inductive bias than simple QNNs. Finally, we discuss characteristics of the QNN literature that may obscure how hard it is to achieve quantum advantage over deep learning algorithms on classical data.

==> functions.txt <==
11111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111
00100011000000010010000011001001010010000001000001011011100001000111001000000000000001000100100101001100010100000011000000001100
01011000101011110010001011101110010110001010111100100010111011100101100010101111001000101110111001011000101011110010001011101110
01100001100111100111110001010111101011101111010010100001000101000110011011110100000101001110011100101101011100100111011000010000
01001100110001011101111101110110101010110111001001111110101101010011100111101110011000011000011000001000110101000110011001100000
00110011001100110011001100110011001100110011001100110011001100110011001100110011001100110011001100110011001100110011001100110011
11001100110011001100110011001100110011001100110011001100110011001100110011001100110011001100110011001100110011001100110011001100
11111111111011111111110000111011001101111101011100110101111110101001000011111011001111011111101101011101011111111011110110111011
10100110111100101010011011110010101001101111001010100110111100101010011011110010101001101111001010100110111100101010011011110010
00101000000001000101011010100010000100100000000010000000011100001111101000000000000000010000001000000000000000101001010101000011
11110000011011001111000001101100111100000110110011110000011011001111000001101100111100000110110011110000011011001111000001101100
11000111111100010000000111100100000110101011110100101011010111101011110010100001001001110100110000001000011100101000100000010000
00100001001000010010000100100001001000010010000100100001001000010010000100100001001000010010000100100001001000010010000100100001
01101100010101100101111001101100011011000101011001011110011011000110110001010110010111100110110001101100010101100101111001101100
00010010001010101110101110010010110001001100101101010001011101110001110000010010101100110000110100110101111110101001010100001010
10011001100110011001100110011001100110011001100110011001100110011001100110011001100110011001100110011001100110011001100110011001
11100100111001001110010011100100111001001110010011100100111001001110010011100100111001001110010011100100111001001110010011100100
11111101011011001111110101101100111111010110110011111101011011001111110101101100111111010110110011111101011011001111110101101100
00001010011011001101101000000010000010100110110011011010000000100000101001101100110110100000001000001010011011001101101000000010
00000001101110101001000000001101110110011110001101010001101000111011100100001110011110011011110100010010101110010101000111001110
01110100000110110100101100010010010100001010000110010001110011010111010100110110000110001101011100100111011110000000101011011101
01000000000000000100100000010000000100000000000001100001101000000000000001001110000001100000010000010000000000000010000111001001
00001101000011010000110100001101000011010000110100001101000011010000110100001101000011010000110100001101000011010000110100001101
00000000000000000000000000000000100100000001000000000000000000000000000100010010100000000000000000000000000000100000000000000000
11110101111101011111010111110101111101011111010111110101111101011111010111110101111101011111010111110101111101011111010111110101
10011111011110001001111101111000100111110111100010011111011110001001111101111000100111110111100010011111011110001001111101111000
10110111000110111100011001101000011110001100001010110110101011110111011000110001110101110010110101010000000011111011111111100111
11110111111011111111101111111111111101111110111111110111111111111111111111111111111111101111111110111111111111111111111111111111
00000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
11011101110111011101110111011101110111011101110111011101110111011101110111011101110111011101110111011101110111011101110111011101
11111111111011010001100101110011101011101111111101100010101110011111100100111111111110111111111110111111100011101111111110111111
00100001010100000101000100111011011010011111111001110100101000110010000101010000010100010011101101101001111111100111010010100011
11111111011111111111111111111011111111111111011101111111111000111111111101110111111011111111101111111111111111101111111111111111
01000000010010001111011000011001011000111011001001100000110110000001000101100000000010001101010001110010101111011010000000000001
10111011011000100010100010110111111101101000110111010101101110010001110101001010110100011010111001101010010010001101001100011101
11001010011101110111111101101011111010000100101111101111110111000010011000100001111101111001011101010101010110111011111000011001
01111101111111110111110111111111011111011111111101111101111111110111110111111111011111011111111101111101111111110111110111111111
11001011110011011000010001001010111001110110011100001111100111011010111011001101110001100101111001100010001011000100110110101010
10101010101010101010101010101010101010101010101010101010101010101010101010101010101010101010101010101010101010101010101010101010
10110010000101100101101111111010110000010111010110110111111010010111111111111111111110010010110010111111111000010111011110101111
10100001011101101010000101110110101000010111011010100001011101101010000101110110101000010111011010100001011101101010000101110110
00000000000000010010000100000100000110110000000100000001000000001010000000000000000000100010000000000000001000000000000000100000
01001101010001010110110000100110001000011110010001001101000101000100110101000101011011000010011000100001111001000100110100010100
00100011010001111101110001011000001000110100011111011100010110000010001101000111110111000101100000100011010001111101110001011000
11001001000000000111000111010010110010010000000001110001110100101100100100000000011100011101001011001001000000000111000111010010
00010110000101100001011000010110000101100001011000010110000101100001011000010110000101100001011000010110000101100001011000010110
11101010111010101110101011101010111010101110101011101010111010101110101011101010111010101110101011101010111010101110101011101010
10111101001001111011110100100111101111010010011110111101001001111011110100100111101111010010011110111101001001111011110100100111
00000001101100101011110010111110111000011100010000110110110000000000000110110010101111001011111011100001110001000011011011000000
01110010011011110111001001101111011100100110111101110010011011110111001001101111011100100110111101110010011011110111001001101111
10101111001101111110110111001111110111011101111011111111111011111001011111111011111100111111110111110101111111111111011111111111
00010101001110101111000110010011010001011100101011000110101011010001010100111010111100011001001101000101110010101100011010101101
11101011111010011111111111111100110111111111101100111110101111111011111101101111101011111001011101101101111111111110110111110101
11011010110110101101101011011010110110101101101011011010110110101101101011011010110110101101101011011010110110101101101011011010
10111111010001001011111101000100101111110100010010111111010001001011111101000100101111110100010010111111010001001011111101000100
10110100001010011000001110111100101101000010100110000011101111001011010000101001100000111011110010110100001010011000001110111100
10100000011111010100000000111111101101101111101110011011000010001111010110101011110111100100110000010101101111010111010101100010
01001111100001011110100001100101011001111001011100001010110001110100111110000101111010000110010101100111100101110000101011000111
10111011110011100100101001000100001101101111110100111001010110001011101111001110010010100100010000110110111111010011100101011000
11011110001001101001010000010100100110111110011111000001000101010010000001111110001100011111010100000111110100010111000101111101
10110111111011010101010101100000101101111110110101010101011000001011011111101101010101010110000010110111111011010101010101100000
00001111100111010010110110110100100100100110100100001110000111101011011001111001101011000010111111111111000011001001110101011100
01100110001011010111010101110011111011111111101001001111111110101110011101101100111010001110110011111011100011011010110011001010
11111111111110111111111111111111111111111111111101111111111111111111111111111111111011111111111111111111111111111111111111110111
01010101010101010101010101010101010101010101010101010101010101010101010101010101010101010101010101010101010101010101010101010101
00001010010010000100111101001011000010001100011001110111100011000110000000100101000000000101110100010011100111101110101000011000
10010110011010010110100110010110011010011001011010010110011010010110100110010110100101100110100110010110011010010110100110010110
11110000111010111111000110011101111100001110101111110001100111011111000011101011111100011001110111110000111010111111000110011101
11101111110111110110011111111111111111111011001011110111110111111111101111011111111011111010111011111111111111101101111111110111
01010111111101101001111010011000111101101101110010011011100110010101110001110110000110110000101111100101010111100111000101111111
01100001011011101110001010111011000110111011000001110101011000000110000101101110111000101011101100011011101100000111010101100000
11000110010111011000111010110100110011011011010001001101010111111100011001011101100011101011010011001101101101000100110101011111
10100110101110001010011010111000101001101011100010100110101110001010011010111000101001101011100010100110101110001010011010111000
01110111011101110111011101110111011101110111011101110111011101110111011101110111011101110111011101110111011101110111011101110111
00000101111100110101101000001010000000010010101011010111000011001010010101101011110100110111101110000011010101100100011010110001
00000000110110010000000000001100001000111001110000010010011100011001110001111000001001010001011011000000001000101001001000001011
00001000000001010100100000000010100000000000000000000000000010000000000001000011000000000000000000001001000001000011000100001011
00011010100001110110010111100010000110101000011101100101111000100001101010000111011001011110001000011010100001110110010111100010
10111011101110111011101110111011101110111011101110111011101110111011101110111011101110111011101110111011101110111011101110111011
00010000000010000000010101110000000100001100000010000010000110000000000100010111000000000100010000100100100010010000010000100000
10001000100010001000100010001000100010001000100010001000100010001000100010001000100010001000100010001000100010001000100010001000
10010111100011101000000111010100100101111000111010000001110101001001011110001110100000011101010010010111100011101000000111010100
00010000000000000000000010010100000000000000100000000100000000000001100000100001000000000000000000000010000000000000000010000000
01000100010001000100010001000100010001000100010001000100010001000100010001000100010001000100010001000100010001000100010001000100
11011100010100110110100100100100101110111101111011000110010100011101110001010011011010010010010010111011110111101100011001010001
11010110111001010011110100101111011010001111000010101110101010011101011011100101001111010010111101101000111100001010111010101001
00000000000000010000000000000000000000000000000000000001000000000000000000000000000000000000000000000000000000100000000000000100
11010101111100111010100011100111011111011011101001110111001111011110110011011001111111111011111110110010000101100110111111111111
10011111100111111001111110011111100111111001111110011111100111111001111110011111100111111001111110011111100111111001111110011111
00110010001100100011001000110010001100100011001000110010001100100011001000110010001100100011001000110010001100100011001000110010
11111111101110111101111111110101011111111110111111111111101111111111101111111111111011110111111111111110111101111110111011111110
00010000100000111101100000100001010000000000010000010110000000001101100100110000000010000011001011110111001001001000011000000011
11101110000111011110011000000001111100100100111001010111010111011001010110110000000010010000100110010001110101101011010000111100
00000000000000001111111111111111000000000000000011111111111111110000000000000000111111111111111100000000000000001111111111111111
11101110111011101110111011101110111011101110111011101110111011101110111011101110111011101110111011101110111011101110111011101110
01011111010111110101111101011111010111110101111101011111010111110101111101011111010111110101111101011111010111110101111101011111
11111111111111110000000000000000111111111111111100000000000000001111111111111111000000000000000011111111111111110000000000000000
11001010001000111100101100101111111011011101100101100000100001100100000000010011101010110111110110010100010100110101010001010110
01001111001110000001001001101111000001011110110000101001001100100110001111100001101100010100011100001111100011001110100111010000
10011110111100100110111110000000100000011100101001000001000001110010111111010010011111001010001111011001010100111001011110000110
